Data-driven Adaptive Benders Decomposition for the Stochastic Unit Commitment Problem

This paper proposes a data-driven version of the Benders decomposition algorithm applied to the stochastic unit commitment (SUC) problem. The proposed methodology aims at finding a trade-off between the size of the Benders master problem and the number of iterations until convergence. Using clustering techniques, we exploit the information contained in the Lagrange multipliers of the Benders subproblems in order to aggregate the optimality cuts, without compromising the critical information that is passed to the master problem. In addition, we develop an outer parallelization scheme that finds the optimal solution of the SUC problem by solving a series of less computationally intensive SUC instances for certain partitions of the scenario set. Our computational results on the IEEE 3-Area RTS-96 power system, illustrate the improved performance of our data-driven Benders algorithm, in terms of solution time and problem size, compared both to the SUC extensive formulation and to the prevailing single- and multi-cut Benders formulations.

==> commit_schedule_diff.txt <==
G1	Time G1u G4 G4u 
1	1	a	4	c
1	2	c	4	c
1	3	a	4	c
1	4	a	4	c
1	5	a	4	a
1	6	c	4	b
1	7	b	4	a
1	8	b	4	b
1	9	b	4	c
1	10	b	4	c
1	11	c	4	c
1	12	c	4	c
1	13	c	4	c
1	14	c	4	c
1	15	c	4	c
1	16	c	4	c
1	17	c	4	c
1	18	c	4	c
1	19	c	4	c
1	20	c	4	c
1	21	c	4	c
1	22	c	4	c
1	23	c	4	c
1	24	c	4	c


==> commit_schedule_diff_2.txt <==
Time G41 G41u G191 G191u G211 G211u G221 G221u G381 G381u G32 G32u G42 G42u G192 G192u G212 G212u G222 G222u G43 G43u G193 G193u G213 G213u G223 G223u G44 G44u G214 G214u G384 G384u G15 G15u G195 G195u G225 G225u G365 G365u G385 G385u G196 G196u G216 G216u G226 G226u
1 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
2 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
3 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
4 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
5 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
6 4 c 19 c 21 a 22 c 38 c 3 b 4 c 19 c 21 a 22 c 4 c 19 c 21 a 22 c 4 c 21 a 38 c 1 c 19 c 22 c 36 a 38 c 19 c 21 a 22 c
7 4 a 19 c 21 c 22 c 38 b 3 c 4 a 19 c 21 c 22 c 4 a 19 c 21 c 22 c 4 a 21 c 38 c 1 a 19 c 22 c 36 c 38 c 19 c 21 c 22 c
8 4 a 19 c 21 c 22 c 38 c 3 c 4 a 19 c 21 c 22 c 4 a 19 c 21 c 22 c 4 a 21 c 38 a 1 a 19 c 22 c 36 c 38 a 19 c 21 c 22 b
9 4 a 19 c 21 c 22 c 38 a 3 c 4 a 19 c 21 c 22 c 4 a 19 c 21 c 22 c 4 a 21 c 38 a 1 a 19 c 22 c 36 c 38 a 19 c 21 c 22 b
10 4 a 19 c 21 c 22 c 38 c 3 c 4 a 19 c 21 c 22 c 4 a 19 c 21 c 22 c 4 a 21 c 38 c 1 a 19 c 22 c 36 c 38 c 19 c 21 c 22 c
11 4 c 19 c 21 c 22 c 38 b 3 c 4 c 19 b 21 c 22 c 4 c 19 b 21 c 22 c 4 c 21 c 38 b 1 c 19 b 22 c 36 c 38 b 19 c 21 c 22 c
12 4 c 19 b 21 c 22 b 38 c 3 c 4 c 19 b 21 c 22 b 4 c 19 b 21 c 22 b 4 c 21 c 38 c 1 c 19 b 22 b 36 c 38 c 19 b 21 c 22 b
13 4 c 19 b 21 c 22 b 38 c 3 c 4 c 19 b 21 c 22 b 4 c 19 b 21 c 22 b 4 c 21 c 38 c 1 c 19 b 22 b 36 c 38 c 19 b 21 c 22 b
14 4 c 19 b 21 c 22 c 38 c 3 c 4 c 19 b 21 c 22 c 4 c 19 b 21 c 22 c 4 c 21 c 38 c 1 c 19 b 22 c 36 c 38 c 19 b 21 c 22 c
15 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
16 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
17 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
18 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
19 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
20 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
21 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
22 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
23 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c
24 4 c 19 c 21 c 22 c 38 c 3 c 4 c 19 c 21 c 22 c 4 c 19 c 21 c 22 c 4 c 21 c 38 c 1 c 19 c 22 c 36 c 38 c 19 c 21 c 22 c

